True Few-Shot Learning with Prompts -- A Real-World Perspective

Prompt-based approaches are strong at few-shot learning. However, Perez et al. (2021) have recently cast doubt on their performance because they had difficulty getting good results in a "true" few-shot setting in which prompts and hyperparameters cannot be tuned on a dev set. In view of this, we conduct an extensive study of PET, a method that combines textual instructions with example-based finetuning. We show that, if correctly configured, PET performs strongly in a true few-shot setting, i.e., without a dev set. Crucial for this strong performance is PET's ability to intelligently handle multiple prompts. We then put our findings to a real-world test by running PET on RAFT, a benchmark of tasks taken directly from realistic NLP applications for which no labeled dev or test sets are available. PET achieves a new state of the art on RAFT and performs close to non-expert humans for 7 out of 11 tasks. These results demonstrate that prompt-based learners like PET excel at true few-shot learning and underpin our belief that learning from instructions will play an important role on the path towards human-like few-shot learning capabilities.

==> heatmap_agnews_10.csv <==
pattern_id,model_id,value
0,0,0.83
0,1,0.85
0,2,0.77
0,3,0.76
0,4,0.81
0,5,0.74

1,0,0.87
1,1,0.89
1,2,0.89
1,3,0.81
1,4,0.83
1,5,0.8

2,0,0.83
2,1,0.83
2,2,0.75
2,3,0.77
2,4,0.75
2,5,0.75

3,0,0.95
3,1,0.92
3,2,0.91
3,3,0.88
3,4,0.88
3,5,0.91

4,0,0.97
4,1,0.95
4,2,0.84
4,3,0.85
4,4,0.91
4,5,0.87

5,0,0.86
5,1,0.9
5,2,0.86
5,3,0.84
5,4,0.88
5,5,0.89

6,0,0.91
6,1,0.91
6,2,0.85
6,3,0.92
6,4,0.89
6,5,0.9

7,0,0.89
7,1,0.93
7,2,0.85
7,3,0.78
7,4,0.87
7,5,0.85

8,0,0.92
8,1,0.93
8,2,0.82
8,3,0.8
8,4,0.93
8,5,0.88

9,0,0.96
9,1,0.95
9,2,0.96
9,3,0.93
9,4,0.94
9,5,0.94

10,0,0.92
10,1,0.9
10,2,0.92
10,3,0.89
10,4,0.92
10,5,0.84

11,0,0.96
11,1,0.97
11,2,0.9
11,3,0.93
11,4,0.89
11,5,0.92

12,0,0.97
12,1,0.97
12,2,0.94
12,3,0.93
12,4,0.87
12,5,0.95

13,0,0.95
13,1,0.98
13,2,0.97
13,3,0.95
13,4,0.95
13,5,0.92

14,0,0.93
14,1,0.93
14,2,0.97
14,3,0.88
14,4,0.93
14,5,0.83

15,0,0.95
15,1,0.98
15,2,0.95
15,3,0.9
15,4,0.94
15,5,0.94

16,0,0.96
16,1,0.92
16,2,0.97
16,3,0.92
16,4,0.95
16,5,0.87

17,0,0.97
17,1,0.95
17,2,0.99
17,3,1.0
17,4,0.93
17,5,0.97

18,0,0.99
18,1,0.98
18,2,0.99
18,3,0.93
18,4,0.88
18,5,0.93

19,0,0.98
19,1,0.98
19,2,0.96
19,3,0.98
19,4,0.95
19,5,0.98

20,0,0.98
20,1,0.97
20,2,0.97
20,3,0.97
20,4,0.93
20,5,0.99

21,0,0.95
21,1,0.96
21,2,0.97
21,3,0.92
21,4,0.91
21,5,0.95

22,0,0.97
22,1,0.96
22,2,0.98
22,3,0.96
22,4,0.92
22,5,0.95

23,0,1.0
23,1,1.0
23,2,1.0
23,3,1.0
23,4,1.0
23,5,1.0



==> heatmap_agnews_100.csv <==
pattern_id,model_id,value
0,0,0.96
0,1,0.98
0,2,0.91
0,3,0.93
0,4,0.94
0,5,0.94

1,0,0.98
1,1,0.98
1,2,0.95
1,3,0.95
1,4,0.98
1,5,0.98

2,0,0.96
2,1,0.97
2,2,0.91
2,3,0.92
2,4,0.95
2,5,0.94

3,0,0.99
3,1,0.99
3,2,0.97
3,3,0.98
3,4,0.99
3,5,0.98

4,0,0.99
4,1,0.99
4,2,0.96
4,3,0.97
4,4,0.98
4,5,0.98

5,0,0.99
5,1,0.99
5,2,0.96
5,3,0.97
5,4,0.98
5,5,0.99

6,0,0.99
6,1,0.99
6,2,0.98
6,3,0.99
6,4,0.99
6,5,0.99

7,0,0.98
7,1,0.98
7,2,0.96
7,3,0.98
7,4,0.97
7,5,0.98

8,0,0.99
8,1,0.99
8,2,0.96
8,3,0.98
8,4,0.98
8,5,0.99

9,0,0.98
9,1,0.99
9,2,0.99
9,3,0.98
9,4,0.98
9,5,1.0

10,0,0.99
10,1,0.99
10,2,0.99
10,3,0.98
10,4,0.99
10,5,0.99

11,0,0.98
11,1,0.99
11,2,0.98
11,3,0.99
11,4,0.99
11,5,0.99

12,0,0.99
12,1,0.99
12,2,0.97
12,3,0.98
12,4,0.98
12,5,0.99

13,0,0.99
13,1,0.99
13,2,0.99
13,3,0.98
13,4,0.98
13,5,1.0

14,0,0.98
14,1,0.99
14,2,0.98
14,3,0.97
14,4,0.99
14,5,0.99

15,0,0.98
15,1,0.99
15,2,0.98
15,3,0.98
15,4,0.99
15,5,0.99

16,0,0.99
16,1,0.98
16,2,0.98
16,3,0.98
16,4,0.99
16,5,1.0

17,0,1.0
17,1,0.98
17,2,0.99
17,3,0.99
17,4,0.99
17,5,0.99

18,0,0.99
18,1,0.99
18,2,0.99
18,3,0.98
18,4,0.99
18,5,0.99

19,0,0.99
19,1,0.98
19,2,0.99
19,3,0.99
19,4,0.99
19,5,0.99

20,0,0.99
20,1,0.98
20,2,0.99
20,3,0.98
20,4,0.99
20,5,1.0

21,0,0.99
21,1,0.98
21,2,0.99
21,3,0.99
21,4,0.98
21,5,0.99

22,0,0.99
22,1,0.98
22,2,0.99
22,3,0.99
22,4,0.99
22,5,1.0

23,0,1.0
23,1,1.0
23,2,1.0
23,3,1.0
23,4,1.0
23,5,1.0



==> heatmap_agnews_100_grouped.csv <==
pattern_id,model_id,value
0,0,0.9666666666666667
0,1,0.9766666666666666
0,2,0.9233333333333333
0,3,0.9333333333333332
0,4,0.9566666666666667
0,5,0.9533333333333333

1,0,0.9883333333333333
1,1,0.9883333333333333
1,2,0.965
1,3,0.9783333333333335
1,4,0.9816666666666668
1,5,0.985

2,0,0.9870000000000001
2,1,0.9880000000000001
2,2,0.9840000000000002
2,3,0.9810000000000001
2,4,0.9870000000000001
2,5,0.993

3,0,0.99
3,1,0.98
3,2,0.99
3,3,0.9875
3,4,0.9875
3,5,0.995

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0
4,4,1.0
4,5,1.0



==> heatmap_agnews_10_grouped.csv <==
pattern_id,model_id,value
0,0,0.8433333333333333
0,1,0.8566666666666666
0,2,0.8033333333333333
0,3,0.7799999999999999
0,4,0.7966666666666667
0,5,0.7633333333333333

1,0,0.9166666666666666
1,1,0.9233333333333333
1,2,0.855
1,3,0.8449999999999999
1,4,0.8933333333333332
1,5,0.8833333333333333

2,0,0.9560000000000001
2,1,0.953
2,2,0.9559999999999998
2,3,0.9259999999999999
2,4,0.9200000000000002
2,5,0.9109999999999999

3,0,0.97
3,1,0.9675
3,2,0.97
3,3,0.9575
3,4,0.9275
3,5,0.9675

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0
4,4,1.0
4,5,1.0



==> heatmap_yahoo_10.csv <==
pattern_id,model_id,value
0,0,0.8
0,1,0.77
0,2,0.65
0,3,0.72

1,0,0.76
1,1,0.72
1,2,0.59
1,3,0.58

2,0,0.66
2,1,0.69
2,2,0.54
2,3,0.59

3,0,0.93
3,1,0.89
3,2,0.89
3,3,0.91

4,0,0.92
4,1,0.86
4,2,0.84
4,3,0.91

5,0,0.89
5,1,0.84
5,2,0.88
5,3,0.91

6,0,0.93
6,1,0.88
6,2,0.9
6,3,0.91

7,0,0.84
7,1,0.85
7,2,0.79
7,3,0.79

8,0,0.81
8,1,0.76
8,2,0.71
8,3,0.76

9,0,0.93
9,1,0.88
9,2,0.89
9,3,0.92

10,0,0.84
10,1,0.81
10,2,0.79
10,3,0.85

11,0,0.89
11,1,0.91
11,2,0.87
11,3,0.91

12,0,0.82
12,1,0.81
12,2,0.86
12,3,0.86

13,0,0.93
13,1,0.92
13,2,0.85
13,3,0.87

14,0,0.84
14,1,0.86
14,2,0.74
14,3,0.65

15,0,0.91
15,1,0.9
15,2,0.8
15,3,0.88

16,0,0.86
16,1,0.89
16,2,0.81
16,3,0.87

17,0,0.95
17,1,0.92
17,2,0.9
17,3,0.95

18,0,0.98
18,1,0.89
18,2,0.89
18,3,0.94

19,0,0.94
19,1,0.91
19,2,0.83
19,3,0.97

20,0,0.92
20,1,0.88
20,2,0.86
20,3,0.93

21,0,0.94
21,1,0.91
21,2,0.9
21,3,0.93

22,0,0.94
22,1,0.91
22,2,0.87
22,3,0.93

23,0,1.0
23,1,1.0
23,2,1.0
23,3,1.0



==> heatmap_yahoo_100.csv <==
pattern_id,model_id,value
0,0,0.92
0,1,0.94
0,2,0.92
0,3,0.95

1,0,0.92
1,1,0.93
1,2,0.91
1,3,0.94

2,0,0.89
2,1,0.91
2,2,0.88
2,3,0.91

3,0,0.95
3,1,0.97
3,2,0.95
3,3,0.99

4,0,0.96
4,1,0.96
4,2,0.95
4,3,0.99

5,0,0.96
5,1,0.95
5,2,0.95
5,3,0.98

6,0,0.96
6,1,0.97
6,2,0.95
6,3,0.99

7,0,0.94
7,1,0.94
7,2,0.95
7,3,0.97

8,0,0.94
8,1,0.93
8,2,0.95
8,3,0.97

9,0,0.96
9,1,0.96
9,2,0.95
9,3,1.0

10,0,0.93
10,1,0.94
10,2,0.95
10,3,0.98

11,0,0.94
11,1,0.97
11,2,0.96
11,3,0.99

12,0,0.93
12,1,0.95
12,2,0.96
12,3,0.99

13,0,0.97
13,1,0.97
13,2,0.96
13,3,0.99

14,0,0.93
14,1,0.95
14,2,0.94
14,3,0.98

15,0,0.96
15,1,0.96
15,2,0.97
15,3,0.97

16,0,0.94
16,1,0.96
16,2,0.96
16,3,0.97

17,0,0.97
17,1,0.98
17,2,0.97
17,3,0.99

18,0,0.98
18,1,0.98
18,2,0.96
18,3,0.99

19,0,0.96
19,1,0.96
19,2,0.97
19,3,1.0

20,0,0.96
20,1,0.97
20,2,0.96
20,3,0.99

21,0,0.95
21,1,0.97
21,2,0.96
21,3,0.98

22,0,0.96
22,1,0.96
22,2,0.96
22,3,0.97

23,0,1.0
23,1,1.0
23,2,1.0
23,3,0.99



==> heatmap_yahoo_100_grouped.csv <==
pattern_id,model_id,value
0,0,0.91
0,1,0.9266666666666667
0,2,0.9033333333333333
0,3,0.9333333333333332

1,0,0.9516666666666665
1,1,0.9533333333333331
1,2,0.9500000000000001
1,3,0.9816666666666666

2,0,0.9510000000000002
2,1,0.9620000000000001
2,2,0.9579999999999999
2,3,0.985

3,0,0.9575
3,1,0.965
3,2,0.9624999999999999
3,3,0.9849999999999999

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0



==> heatmap_yahoo_10_grouped.csv <==
pattern_id,model_id,value
0,0,0.7400000000000001
0,1,0.7266666666666666
0,2,0.5933333333333334
0,3,0.6299999999999999

1,0,0.8866666666666667
1,1,0.8466666666666666
1,2,0.835
1,3,0.8649999999999999

2,0,0.8950000000000001
2,1,0.8790000000000001
2,2,0.8400000000000001
2,3,0.8700000000000001

3,0,0.9349999999999999
3,1,0.9025000000000001
3,2,0.865
3,3,0.9400000000000001

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0



==> heatmap_yelp-full_10.csv <==
pattern_id,model_id,value
0,0,0.77
0,1,0.76
0,2,0.77
0,3,0.73
0,4,0.66
0,5,0.66

1,0,0.82
1,1,0.8
1,2,0.69
1,3,0.68
1,4,0.76
1,5,0.76

2,0,0.84
2,1,0.82
2,2,0.81
2,3,0.81
2,4,0.89
2,5,0.85

3,0,0.85
3,1,0.79
3,2,0.79
3,3,0.78
3,4,0.83
3,5,0.84

4,0,0.91
4,1,0.86
4,2,0.84
4,3,0.88
4,4,0.92
4,5,0.91

5,0,0.92
5,1,0.9
5,2,0.85
5,3,0.79
5,4,0.84
5,5,0.88

6,0,0.9
6,1,0.84
6,2,0.79
6,3,0.83
6,4,0.84
6,5,0.87

7,0,0.92
7,1,0.87
7,2,0.89
7,3,0.87
7,4,0.88
7,5,0.83

8,0,0.95
8,1,0.94
8,2,0.91
8,3,0.9
8,4,0.91
8,5,0.91

9,0,0.97
9,1,0.93
9,2,0.91
9,3,0.92
9,4,0.95
9,5,0.91

10,0,0.91
10,1,0.79
10,2,0.93
10,3,0.95
10,4,0.91
10,5,0.89

11,0,0.97
11,1,0.92
11,2,0.95
11,3,0.95
11,4,0.95
11,5,0.92

12,0,0.98
12,1,0.93
12,2,0.91
12,3,0.94
12,4,0.94
12,5,0.93

13,0,0.91
13,1,0.85
13,2,0.91
13,3,0.88
13,4,0.9
13,5,0.85

14,0,0.94
14,1,0.89
14,2,0.94
14,3,0.92
14,4,0.88
14,5,0.87

15,0,0.94
15,1,0.98
15,2,0.92
15,3,0.89
15,4,0.9
15,5,0.85

16,0,0.93
16,1,0.86
16,2,0.94
16,3,0.91
16,4,0.94
16,5,0.87

17,0,0.93
17,1,0.94
17,2,0.93
17,3,0.92
17,4,0.97
17,5,0.98

18,0,0.97
18,1,0.92
18,2,0.97
18,3,0.93
18,4,0.95
18,5,0.97

19,0,0.98
19,1,0.95
19,2,0.9
19,3,0.94
19,4,0.95
19,5,0.97

20,0,0.97
20,1,0.94
20,2,0.89
20,3,0.93
20,4,0.97
20,5,0.94

21,0,0.97
21,1,0.9
21,2,0.87
21,3,0.92
21,4,0.91
21,5,0.86

22,0,0.98
22,1,0.97
22,2,0.86
22,3,0.88
22,4,0.91
22,5,0.89

23,0,1.0
23,1,1.0
23,2,1.0
23,3,1.0
23,4,1.0
23,5,1.0



==> heatmap_yelp-full_100.csv <==
pattern_id,model_id,value
0,0,0.85
0,1,0.89
0,2,0.8
0,3,0.83
0,4,0.77
0,5,0.75

1,0,0.84
1,1,0.88
1,2,0.8
1,3,0.84
1,4,0.84
1,5,0.8

2,0,0.9
2,1,0.96
2,2,0.86
2,3,0.92
2,4,0.89
2,5,0.9

3,0,0.9
3,1,0.97
3,2,0.88
3,3,0.87
3,4,0.88
3,5,0.87

4,0,0.9
4,1,0.96
4,2,0.86
4,3,0.89
4,4,0.9
4,5,0.89

5,0,0.94
5,1,0.97
5,2,0.91
5,3,0.9
5,4,0.91
5,5,0.86

6,0,0.91
6,1,0.96
6,2,0.87
6,3,0.88
6,4,0.87
6,5,0.85

7,0,0.9
7,1,0.93
7,2,0.9
7,3,0.91
7,4,0.88
7,5,0.82

8,0,0.94
8,1,0.98
8,2,0.92
8,3,0.94
8,4,0.89
8,5,0.88

9,0,0.96
9,1,0.97
9,2,0.92
9,3,0.91
9,4,0.91
9,5,0.9

10,0,0.92
10,1,0.9
10,2,0.91
10,3,0.9
10,4,0.89
10,5,0.88

11,0,0.96
11,1,0.98
11,2,0.93
11,3,0.94
11,4,0.92
11,5,0.96

12,0,0.96
12,1,0.99
12,2,0.92
12,3,0.93
12,4,0.92
12,5,0.92

13,0,0.92
13,1,0.95
13,2,0.92
13,3,0.93
13,4,0.9
13,5,0.81

14,0,0.95
14,1,0.97
14,2,0.94
14,3,0.93
14,4,0.91
14,5,0.87

15,0,0.95
15,1,0.97
15,2,0.93
15,3,0.92
15,4,0.92
15,5,0.9

16,0,0.93
16,1,0.95
16,2,0.96
16,3,0.94
16,4,0.88
16,5,0.88

17,0,0.94
17,1,0.98
17,2,0.95
17,3,0.95
17,4,0.96
17,5,0.95

18,0,0.94
18,1,0.97
18,2,0.96
18,3,0.95
18,4,0.93
18,5,0.96

19,0,0.95
19,1,0.98
19,2,0.94
19,3,0.94
19,4,0.93
19,5,0.94

20,0,0.96
20,1,0.98
20,2,0.93
20,3,0.93
20,4,0.91
20,5,0.91

21,0,0.95
21,1,0.97
21,2,0.9
21,3,0.94
21,4,0.89
21,5,0.9

22,0,0.94
22,1,0.98
22,2,0.89
22,3,0.93
22,4,0.91
22,5,0.86

23,0,1.0
23,1,1.0
23,2,1.0
23,3,1.0
23,4,1.0
23,5,1.0



==> heatmap_yelp-full_100_grouped.csv <==
pattern_id,model_id,value
0,0,0.845
0,1,0.885
0,2,0.8
0,3,0.835
0,4,0.8049999999999999
0,5,0.775

1,0,0.9099999999999999
1,1,0.9639999999999999
1,2,0.876
1,3,0.892
1,4,0.89
1,5,0.874

2,0,0.9391666666666665
2,1,0.9616666666666668
2,2,0.93
2,3,0.9291666666666664
2,4,0.9091666666666667
2,5,0.8941666666666667

3,0,0.95
3,1,0.9774999999999999
3,2,0.915
3,3,0.935
3,4,0.91
3,5,0.9025

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0
4,4,1.0
4,5,1.0



==> heatmap_yelp-full_10_grouped.csv <==
pattern_id,model_id,value
0,0,0.7949999999999999
0,1,0.78
0,2,0.73
0,3,0.7050000000000001
0,4,0.71
0,5,0.71

1,0,0.884
1,1,0.842
1,2,0.8160000000000001
1,3,0.818
1,4,0.8640000000000001
1,5,0.8699999999999999

2,0,0.9433333333333332
2,1,0.9016666666666665
2,2,0.9258333333333333
2,3,0.9149999999999999
2,4,0.9233333333333333
2,5,0.8983333333333333

3,0,0.975
3,1,0.94
3,2,0.88
3,3,0.9175
3,4,0.935
3,5,0.915

4,0,1.0
4,1,1.0
4,2,1.0
4,3,1.0
4,4,1.0
4,5,1.0



==> random_10.csv <==
key,num_random_examples,agnews,yelp-full,yahoo
0,random-0,0.8215263157894735,0.46722,0.6221
1,random-1,0.8173947368421052,0.4526,0.6228800000000001
2,random-2,0.807421052631579,0.44719999999999993,0.61618
3,random-3,0.7987105263157895,0.44036,0.6112399999999999
4,random-4,0.7956842105263158,0.42829999999999996,0.6084400000000001
5,random-5,0.7900263157894736,0.42173999999999995,0.6092000000000001
6,random-6,0.7900789473684211,0.4168,0.60456
7,random-7,0.7802631578947368,0.40700000000000003,0.60294
8,random-8,0.7785,0.39966,0.60144
9,random-9,0.7761315789473684,0.38913999999999993,0.59674
10,random-10,0.7767368421052632,0.38022000000000006,0.58814
11,random-11,0.772657894736842,0.37651999999999997,0.5841999999999999
12,random-12,0.7711315789473684,0.36846,0.57322
13,random-13,0.7660263157894738,0.36766,0.56726
14,random-14,0.7603684210526316,0.35885999999999996,0.5561999999999999
15,random-15,0.7640789473684211,0.35918,0.5514199999999999
16,random-16,0.7632105263157895,0.35781999999999997,0.54504
17,random-17,0.7605263157894736,0.34984000000000004,0.54074
18,random-18,0.7602631578947369,0.34534000000000004,0.53424
19,random-19,0.7593421052631578,0.34046,0.5309799999999999
20,random-20,0.754,0.33646000000000004,0.52034


==> random_100.csv <==
key,num_random_examples,agnews,yelp-full,yahoo
0,random-0,0.8778947368421053,0.5821400000000001,0.67526
1,random-1,0.8773684210526316,0.5799,0.6747
2,random-2,0.8779999999999999,0.5771,0.6754999999999999
3,random-3,0.8776052631578948,0.57596,0.67624
4,random-4,0.8771315789473683,0.5723800000000001,0.6760999999999999
5,random-5,0.8777105263157894,0.56996,0.67628
6,random-6,0.8791052631578946,0.56902,0.6772600000000001
7,random-7,0.877,0.56752,0.6772400000000001
8,random-8,0.8776315789473685,0.56394,0.67716
9,random-9,0.8772894736842105,0.56146,0.67592
10,random-10,0.8775526315789474,0.5592400000000001,0.67718
11,random-11,0.8762894736842105,0.55856,0.6772600000000001
12,random-12,0.8766842105263158,0.5539400000000001,0.6775
13,random-13,0.8768684210526316,0.55458,0.6769
14,random-14,0.8748947368421053,0.55368,0.6762
15,random-15,0.8757368421052633,0.5504200000000001,0.6763399999999999
16,random-16,0.8752631578947367,0.54942,0.67574
17,random-17,0.8757368421052633,0.54728,0.6760200000000001
18,random-18,0.8746315789473684,0.54492,0.67516
19,random-19,0.8750526315789473,0.5430400000000001,0.6739
20,random-20,0.875157894736842,0.5395999999999999,0.67376


==> random_100_special.csv <==
key,num_random_examples,agnews,yelp-full,yahoo
20,random-20,0.875157894736842,0.5395999999999999,0.67376
22,random-pet,0.8637631578947369,0.39774000000000004,0.4288
24,random-avg,0.7759539473684212,0.296218,0.238357


==> random_10_special.csv <==
key,num_random_examples,agnews,yelp-full,yahoo
20,random-20,0.754,0.33646000000000004,0.52034
22,random-pet,0.6931052631578948,0.26354,0.19538
24,random-avg,0.5484197368421053,0.242033,0.16420300000000002

